Implicit Model Specialization through DAG-based Decentralized Federated Learning

Federated learning allows a group of distributed clients to train a common machine learning model on private data. The exchange of model updates is managed either by a central entity or in a decentralized way, e.g. by a blockchain. However, the strong generalization across all clients makes these approaches unsuited for non-independent and identically distributed (non-IID) data. We propose a unified approach to decentralization and personalization in federated learning that is based on a directed acyclic graph (DAG) of model updates. Instead of training a single global model, clients specialize on their local data while using the model updates from other clients dependent on the similarity of their respective data. This specialization implicitly emerges from the DAG-based communication and selection of model updates. Thus, we enable the evolution of specialized models, which focus on a subset of the data and therefore cover non-IID data better than federated learning in a centralized or blockchain-based setup. To the best of our knowledge, the proposed solution is the first to unite personalization and poisoning robustness in fully decentralized federated learning. Our evaluation shows that the specialization of models emerges directly from the DAG-based communication of model updates on three different datasets. Furthermore, we show stable model accuracy and less variance across clients when compared to federated averaging.

==> fig/choosing_alpha/alpha10/misclassification_per_round.txt <==
x y0
10 0.018867924528301883
20 0.011904761904761862
30 0.010638297872340385
40 0.01041666666666663
50 0.010204081632653073
60 0.010000000000000009
70 0.010000000000000009
80 0.010000000000000009
90 0.010000000000000009
100 0.00990099009900991


==> fig/choosing_alpha/alpha10/modularity_per_round.txt <==
x y0
10 0.6870405377021633
20 0.6400596465067321
30 0.6467555555555558
40 0.6453619087034823
50 0.6372390034217609
60 0.6437930059383544
70 0.6441326307312547
80 0.6456797813696085
90 0.6483345861061207
100 0.6469713779110062


==> fig/choosing_alpha/alpha10/modules_per_round.txt <==
x y0
10 7
20 5
30 5
40 5
50 4
60 4
70 4
80 4
90 4
100 4


==> fig/choosing_alpha/highalpha/misclassification_per_round.txt <==
x y0
10 0.021276595744680882
20 0.012499999999999956
30 0.010869565217391353
40 0.010204081632653073
50 0.010000000000000009
60 0.010000000000000009
70 0.00990099009900991
80 0.00990099009900991
90 0.00990099009900991
100 0.00990099009900991


==> fig/choosing_alpha/highalpha/modularity_per_round.txt <==
x y0
10 0.7251057285659361
20 0.7382580261593342
30 0.6787778933980808
40 0.6659756024277386
50 0.6471104509856873
60 0.6617457777777778
70 0.6665154981681436
80 0.6680340178317953
90 0.6645533844632006
100 0.6594210805042459


==> fig/choosing_alpha/highalpha/modules_per_round.txt <==
x y0
10 9
20 9
30 6
40 8
50 8
60 8
70 7
80 7
90 7
100 6


==> fig/choosing_alpha/lowalpha/misclassification_per_round.txt <==
x y0
10 0.4117647058823529
20 0.43956043956043955
30 0.4444444444444444
40 0.43999999999999995
50 0.4752475247524752
60 0.48514851485148514
70 0.4653465346534653
80 0.39603960396039606
90 0.40594059405940597
100 0.36633663366336633


==> fig/choosing_alpha/lowalpha/modularity_per_round.txt <==
x y0
10 0.4257420900777543
20 0.33036928204903293
30 0.2816178231317578
40 0.22198486328125
50 0.19559467730919614
60 0.18299496400842713
70 0.17466687119070765
80 0.15774139975159016
90 0.1436520413378814
100 0.14380581246672022


==> fig/choosing_alpha/lowalpha/modules_per_round.txt <==
x y0
10 8
20 8
30 9
40 7
50 7
60 8
70 8
80 8
90 8
100 7


==> fig/evaluation/alpha_accuracy/alpha_accuracy-reduced.txt <==
x y0 y1 y2 y3 y4 y5 y6 y7
1.0 0.3106093906093906 0.3106093906093906 0.3106093906093906 0.3106093906093906 0.3106093906093906 0.3106093906093906 0.3106093906093906 0.3106093906093906
5.0 0.5072727272727272 0.401010101010101 0.44545454545454544 0.44000000000000006 0.35795454545454547 0.25757575757575757 0.29057239057239065 0.2916666666666667
10.0 0.43636363636363634 0.32727272727272727 0.2943181818181818 0.5227272727272728 0.27384199134199133 0.30448532948532947 0.30395794681508964 0.2968614718614719
15.0 0.6874458874458875 0.5575757575757576 0.6348484848484849 0.5505050505050505 0.2923737373737374 0.2923737373737374 0.29186307519640853 0.3287373737373737
20.0 0.7386509324009325 0.8145021645021646 0.8268398268398267 0.786965811965812 0.3525524475524475 0.3402097902097902 0.35437062937062935 0.3822973322973323
25.0 0.7361363636363636 0.8049242424242425 0.8624242424242423 0.6883333333333332 0.26755050505050504 0.2634943181818181 0.26755050505050504 0.2843276515151515
30.0 0.9432539682539682 0.9555555555555556 0.926530612244898 0.9398148148148149 0.3215488215488216 0.3215488215488216 0.2989718614718615 0.32007575757575757
35.0 0.9035714285714286 0.9714285714285715 0.9744047619047619 0.9047619047619048 0.4237674362674363 0.3476250601250601 0.35683621933621934 0.4366582491582492
40.0 0.9476641414141413 0.8708581541914875 0.9698863636363636 0.8536363636363635 0.2755577755577755 0.3016691641691641 0.3504551004551004 0.28923576423576425
45.0 0.9101190476190477 0.9447619047619048 0.9714285714285715 0.9770833333333333 0.35808080808080806 0.38004148629148626 0.4402886002886003 0.44457070707070706
50.0 0.9307359307359307 0.9458874458874459 0.9344155844155844 0.9314285714285713 0.4495270161936829 0.42344155844155845 0.4277537277537277 0.46054994388327725
55.0 0.9587301587301587 0.976808905380334 0.9727272727272728 0.975 0.5335281385281385 0.45930735930735933 0.5167147667147668 0.7345238095238096
60.0 0.950834879406308 0.931787260358689 0.9857142857142858 0.9569805194805195 0.7263203463203463 0.6524621212121212 0.6746512746512745 0.7705411255411255
65.0 0.9711399711399711 0.9814814814814815 0.9848484848484849 0.9814814814814815 0.9355780022446688 0.8307519640852975 0.9248035914702581 0.9326599326599327
70.0 0.9803030303030303 0.9777777777777779 0.9515151515151515 0.937878787878788 0.9236796536796538 0.8602052268718936 0.8759307359307359 0.9145887445887446
75.0 0.9821428571428572 1.0 1.0 0.9597222222222221 0.8906954156954155 0.765084915084915 0.8227405927405927 0.8505815018315019
80.0 0.9480519480519481 0.9818181818181818 1.0 0.9848484848484849 0.9311688311688311 0.8224306557639891 0.9402597402597402 0.9383116883116882
85.0 0.9727272727272727 0.9355477855477856 0.9681818181818181 0.9751082251082251 0.9446127946127947 0.9635042735042735 0.9296814296814295 0.9151730985064318
90.0 1.0 1.0 1.0 0.9692307692307691 0.9443956043956044 0.9495726495726495 0.9372527472527473 0.9205651491365777
95.0 0.9848484848484849 0.8981018981018981 1.0 0.8797979797979798 0.9886363636363636 0.9696969696969697 1.0 0.99
99.0 0.9535984848484849 0.954861111111111 0.953125 0.9821428571428571 0.9612662337662338 0.9121347402597403 0.9611291486291486 0.9531926406926406


==> fig/evaluation/alpha_accuracy/alpha_accuracy.txt <==
x y0 y1 y2 y3 y4 y5 y6 y7
1.0 0.3106093906093906 0.3106093906093906 0.3106093906093906 0.3106093906093906 0.3106093906093906 0.3106093906093906 0.3106093906093906 0.3106093906093906
2.0 0.2706598956598957 0.2802691136024469 0.28337711671045007 0.2420956820956821 0.28786645453312126 0.2768575868575868 0.26352425352425357 0.33032523032523037
3.0 0.32356902356902356 0.334949494949495 0.2454256854256854 0.26296296296296295 0.2528643578643579 0.31104617604617607 0.30744749078082406 0.23953102453102454
4.0 0.3987847222222222 0.3537896825396825 0.27973710317460315 0.34384920634920635 0.32765376984126987 0.3958333333333333 0.37434523809523806 0.2949514991181658
5.0 0.5072727272727272 0.401010101010101 0.44545454545454544 0.44000000000000006 0.35795454545454547 0.25757575757575757 0.29057239057239065 0.2916666666666667
6.0 0.44340277777777776 0.42882395382395383 0.3692929292929293 0.4441919191919192 0.33211279461279464 0.4158249158249158 0.3265512265512266 0.36069023569023567
7.0 0.4181818181818182 0.3527272727272727 0.4181818181818182 0.29038961038961036 0.3064454064454064 0.33543599257884976 0.3121645021645022 0.2746645021645021
8.0 0.47258297258297255 0.4092312008978676 0.4611251402918069 0.473169191919192 0.29597222222222225 0.24097222222222223 0.30526515151515154 0.2630331088664422
9.0 0.3760822510822511 0.41074134199134205 0.34044526901669764 0.4954545454545455 0.29523809523809524 0.30810142238713667 0.3190957190957191 0.2642857142857143
10.0 0.43636363636363634 0.32727272727272727 0.2943181818181818 0.5227272727272728 0.27384199134199133 0.30448532948532947 0.30395794681508964 0.2968614718614719
11.0 0.5035897435897436 0.5708180708180709 0.4529914529914531 0.5329392829392829 0.323599240265907 0.3035769785769786 0.30476005476005474 0.25841750841750843
12.0 0.687987012987013 0.5594155844155844 0.4889610389610389 0.31601731601731603 0.27933301266634597 0.3793290043290043 0.2938239538239539 0.2504906204906205
13.0 0.6145382395382395 0.6622655122655122 0.5876984126984127 0.4862914862914863 0.37631313131313127 0.3025757575757576 0.3003156565656566 0.30028058361391696
14.0 0.5158793587365016 0.5301650730222159 0.47996586746586745 0.5505772005772006 0.3253392440892441 0.32585581085581083 0.3146734218162789 0.39489029489029487
15.0 0.6874458874458875 0.5575757575757576 0.6348484848484849 0.5505050505050505 0.2923737373737374 0.2923737373737374 0.29186307519640853 0.3287373737373737
16.0 0.8675324675324674 0.6727272727272727 0.5980519480519481 0.7404617604617604 0.2657449494949495 0.2930397727272727 0.2646284271284271 0.28068181818181814
17.0 0.8454545454545455 0.692550505050505 0.6784371492704826 0.6953823953823953 0.34845102813852813 0.3462816944959802 0.25801542207792205 0.34910012826679493
18.0 0.6632891414141414 0.6061688311688311 0.6667613636363636 0.685822510822511 0.3935353535353535 0.3404601571268238 0.3140782828282828 0.40444444444444444
19.0 0.819047619047619 0.6106060606060606 0.8233333333333335 0.86 0.2505050505050505 0.2670995670995671 0.2922077922077922 0.2719416386083053
20.0 0.7386509324009325 0.8145021645021646 0.8268398268398267 0.786965811965812 0.3525524475524475 0.3402097902097902 0.35437062937062935 0.3822973322973323
21.0 0.8764309764309764 0.8053030303030303 0.8651515151515152 0.8432900432900433 0.37196969696969695 0.3786363636363636 0.3786363636363636 0.4132996632996633
22.0 0.906060606060606 0.9346320346320346 0.8666666666666667 0.7536796536796536 0.3476430976430976 0.3077922077922078 0.26682700016033345 0.32655122655122654
23.0 0.6596807953950812 0.7879171754171755 0.7292719780219781 0.6933379120879121 0.2614607614607614 0.2357927786499215 0.2273097273097273 0.24899433899433898
24.0 0.7113636363636364 0.7768231768231769 0.8603146853146854 0.784965034965035 0.4119871794871795 0.3694114219114219 0.3750712250712251 0.37427156177156173
25.0 0.7361363636363636 0.8049242424242425 0.8624242424242423 0.6883333333333332 0.26755050505050504 0.2634943181818181 0.26755050505050504 0.2843276515151515
26.0 0.8345441595441595 0.8153702778702779 0.8950757575757575 0.8583333333333333 0.3245683329016662 0.3367436575769909 0.37157578532578533 0.3613497613497613
27.0 0.8536931818181819 0.8472727272727273 0.953219696969697 1.0 0.32651515151515154 0.3690151515151515 0.4274891774891775 0.4362794612794613
28.0 0.975 0.8388888888888889 0.9044733044733045 0.86991341991342 0.36189674523007853 0.41427669552669555 0.3809433621933622 0.3572222222222222
29.0 0.9224747474747476 0.8518037518037519 0.9060606060606061 0.7897727272727272 0.29065656565656567 0.3106060606060606 0.2895622895622896 0.3630681818181818
30.0 0.9432539682539682 0.9555555555555556 0.926530612244898 0.9398148148148149 0.3215488215488216 0.3215488215488216 0.2989718614718615 0.32007575757575757
31.0 0.9577380952380953 0.87989417989418 0.92010582010582 0.8110389610389611 0.34681818181818186 0.3326298701298701 0.3621212121212121 0.33872294372294376
32.0 0.9185606060606061 0.8321789321789322 0.922943722943723 0.8937878787878788 0.3446729196729197 0.3924843674843675 0.34951499118165785 0.3692039442039442
33.0 0.8847222222222222 0.754978354978355 0.946031746031746 0.8468253968253967 0.34842873176206507 0.33691919191919195 0.31358585858585863 0.3575036075036075
34.0 0.896969696969697 0.9818181818181818 0.8888888888888888 0.903030303030303 0.30696969696969695 0.3106060606060606 0.36897546897546896 0.44814814814814813
35.0 0.9035714285714286 0.9714285714285715 0.9744047619047619 0.9047619047619048 0.4237674362674363 0.3476250601250601 0.35683621933621934 0.4366582491582492
36.0 0.9636363636363636 0.9676767676767677 0.9750000000000001 0.9772486772486774 0.2604978354978355 0.2829613095238095 0.31313131313131315 0.31125541125541123
37.0 0.9777777777777779 0.9747474747474747 0.9393939393939394 0.9400252525252525 0.41588966588966597 0.38587315462315463 0.33112276612276614 0.43505244755244754
38.0 0.9761363636363636 0.9719696969696969 0.9818181818181818 0.9761363636363636 0.33184523809523814 0.2651154401154401 0.2857936507936508 0.3151785714285714
39.0 0.9542929292929293 0.8608225108225109 0.9694444444444444 0.9694444444444444 0.44506172839506175 0.3920707070707071 0.4587373737373738 0.40694444444444444
40.0 0.9476641414141413 0.8708581541914875 0.9698863636363636 0.8536363636363635 0.2755577755577755 0.3016691641691641 0.3504551004551004 0.28923576423576425
41.0 0.9570286195286195 0.9459656084656084 0.9910714285714286 0.9208797155225728 0.3116462241462241 0.27549102132435466 0.3244025072150072 0.35032287157287156
42.0 0.9848484848484849 0.9802721088435374 1.0 1.0 0.350304633637967 0.372041847041847 0.4512085137085137 0.5158910533910535
43.0 0.9634920634920634 0.9124338624338625 0.854875283446712 0.9241622574955907 0.4281204906204906 0.40734126984126984 0.39187796330653474 0.39397146063812727
44.0 0.9728535353535354 0.9515151515151515 0.9693181818181819 0.9808238636363636 0.28929924242424243 0.3885416666666667 0.30854377104377106 0.4366161616161616
45.0 0.9101190476190477 0.9447619047619048 0.9714285714285715 0.9770833333333333 0.35808080808080806 0.38004148629148626 0.4402886002886003 0.44457070707070706
46.0 0.9783950617283951 0.9527777777777777 0.9722222222222223 0.9925925925925926 0.4171717171717172 0.32020202020202015 0.35824915824915826 0.3747474747474747
47.0 1.0 0.8961038961038962 1.0 1.0 0.3917439703153988 0.40317460317460324 0.4467764378478664 0.4670634920634921
48.0 0.959047619047619 0.9361111111111112 1.0 0.9488095238095238 0.4130961630961631 0.48616175491175495 0.44580419580419584 0.4453712953712954
49.0 0.8411111111111111 0.9398148148148149 0.8907203907203908 0.9444444444444445 0.4374370074370074 0.40865800865800866 0.45984987234987235 0.44444567777901106
50.0 0.9307359307359307 0.9458874458874459 0.9344155844155844 0.9314285714285713 0.4495270161936829 0.42344155844155845 0.4277537277537277 0.46054994388327725
51.0 0.9257034632034632 0.9776785714285715 0.9173611111111112 0.9482142857142858 0.5094444444444444 0.47964015151515155 0.5044672919672919 0.6190656565656566
52.0 0.898989898989899 0.9088847660276232 0.8944925444925446 0.8867243867243868 0.678983978983979 0.6030871905871906 0.6106979440312774 0.573076923076923
53.0 0.945959595959596 0.9043414918414918 0.934469696969697 0.9511363636363637 0.6032400932400932 0.5110852110852111 0.5158767158767159 0.6825433825433826
54.0 0.9558823529411764 0.9696969696969697 0.9915966386554622 0.9915966386554622 0.6161259655377302 0.5633298437220005 0.5243688047609616 0.7058229352347001
55.0 0.9587301587301587 0.976808905380334 0.9727272727272728 0.975 0.5335281385281385 0.45930735930735933 0.5167147667147668 0.7345238095238096
56.0 0.9408730158730159 0.9564814814814816 1.0 0.9458333333333333 0.6987777654444322 0.728005328005328 0.586988011988012 0.708629426129426
57.0 0.9006313131313131 0.7575757575757576 0.9462962962962963 0.9008417508417509 0.6857575757575758 0.5757575757575757 0.7257575757575757 0.8257575757575758
58.0 0.9397186147186147 0.9434343434343435 0.9737373737373738 0.9399134199134199 0.7358666333666333 0.6062844562844563 0.6057581307581308 0.8008732008732009
59.0 0.9886363636363636 0.9824915824915824 0.9904761904761905 1.0 0.8036796536796537 0.6790909090909091 0.6775541125541126 0.8422318422318422
60.0 0.950834879406308 0.931787260358689 0.9857142857142858 0.9569805194805195 0.7263203463203463 0.6524621212121212 0.6746512746512745 0.7705411255411255
61.0 0.9888888888888889 0.9722222222222223 0.9370370370370371 0.9904761904761905 0.8287317620650954 0.7566666666666666 0.8260381593714927 0.8576879910213244
62.0 1.0 0.9761363636363636 0.9681818181818183 0.9848484848484849 0.9071212121212122 0.7051515151515152 0.8862121212121211 0.9253030303030304
63.0 0.937878787878788 0.8860389610389612 0.9218181818181819 0.9348484848484849 0.8823167573167573 0.7641200466200466 0.792418414918415 0.8651515151515152
64.0 0.9267676767676768 1.0 0.9558080808080809 0.9666666666666666 0.7662781662781664 0.6231060606060606 0.803409090909091 0.8909090909090909
65.0 0.9711399711399711 0.9814814814814815 0.9848484848484849 0.9814814814814815 0.9355780022446688 0.8307519640852975 0.9248035914702581 0.9326599326599327
66.0 0.967965367965368 0.9088744588744588 0.9774891774891775 0.9803030303030303 0.9065800865800867 0.6854274891774892 0.8830681818181819 0.8757467532467533
67.0 0.974025974025974 0.9818181818181818 1.0 1.0 0.9291486291486292 0.7489498156164822 0.9148629148629149 0.9145743145743146
68.0 0.9465201465201466 0.9322344322344324 0.9615384615384616 0.9599358974358975 0.9153046953046953 0.7989044289044289 0.890902430902431 0.936879786879787
69.0 0.9711399711399712 0.9795918367346939 0.9658189033189033 0.9663299663299663 0.8419432419432419 0.8037037037037037 0.8854617604617605 0.9263588263588264
70.0 0.9803030303030303 0.9777777777777779 0.9515151515151515 0.937878787878788 0.9236796536796538 0.8602052268718936 0.8759307359307359 0.9145887445887446
71.0 0.9696969696969697 0.8779220779220779 0.9647727272727273 0.9636363636363636 0.9107792207792207 0.7842392175725509 0.8925974025974025 0.9027272727272726
72.0 0.9821428571428571 1.0 0.8824404761904763 0.988095238095238 0.9193121693121693 0.7179693763027096 0.9274170274170274 0.9643308080808081
73.0 0.967965367965368 0.9916666666666667 1.0 1.0 0.921969696969697 0.8444289044289045 0.9714285714285714 0.9185185185185184
74.0 0.9315025252525254 0.9281926406926407 0.9503030303030304 0.9585858585858587 0.8847222222222223 0.7603896103896104 0.8215530303030303 0.8544507575757575
75.0 0.9821428571428572 1.0 1.0 0.9597222222222221 0.8906954156954155 0.765084915084915 0.8227405927405927 0.8505815018315019
76.0 0.94375 0.94375 0.9722222222222223 0.9541666666666666 0.9259259259259258 0.7833333333333334 0.9233333333333332 0.9383333333333332
77.0 0.9675324675324676 1.0 0.9818181818181818 0.9696969696969697 0.9258297258297259 0.8764069264069264 0.9232467532467533 0.9646753246753248
78.0 0.9686868686868687 0.9378787878787879 0.9534090909090909 0.9761363636363636 0.9202435064935065 0.7647510822510822 0.9058116883116882 0.9314393939393939
79.0 0.930880230880231 0.8504545454545454 0.9777777777777779 0.9777777777777779 0.956854256854257 0.8869809203142537 0.9681818181818183 0.9697979797979797
80.0 0.9480519480519481 0.9818181818181818 1.0 0.9848484848484849 0.9311688311688311 0.8224306557639891 0.9402597402597402 0.9383116883116882
81.0 1.0 0.9323232323232324 1.0 1.0 0.8681725681725683 0.8742857142857143 0.8617604617604617 0.9122474747474747
82.0 0.9147186147186148 0.8448051948051947 0.9152597402597402 0.9155844155844156 0.907012987012987 0.8078354978354978 0.897012987012987 0.8907792207792207
83.0 0.9772727272727273 0.9886363636363636 0.987012987012987 1.0 0.896417748917749 0.883104256854257 0.9575757575757575 0.955508658008658
84.0 0.9444444444444445 0.9583333333333334 0.9791666666666666 0.9375 0.9242424242424243 0.8853823953823955 0.9234848484848485 0.9121212121212121
85.0 0.9727272727272727 0.9355477855477856 0.9681818181818181 0.9751082251082251 0.9446127946127947 0.9635042735042735 0.9296814296814295 0.9151730985064318
86.0 0.9629629629629629 0.9454545454545455 0.9585858585858587 0.9454545454545455 0.9378787878787878 0.9228787878787879 0.9568181818181817 0.9631313131313131
87.0 0.9584415584415584 0.9659863945578232 0.9666185666185666 0.9476190476190477 0.9184704184704184 0.8551515151515152 0.9253487253487253 0.928517316017316
88.0 0.9880952380952381 0.9833333333333334 1.0 0.975 0.9556709956709957 0.9194805194805196 0.9628138528138528 0.9694805194805195
89.0 1.0 0.9351851851851852 1.0 1.0 0.9691358024691357 0.9259090909090908 0.9861904761904763 0.9723104056437388
90.0 1.0 1.0 1.0 0.9692307692307691 0.9443956043956044 0.9495726495726495 0.9372527472527473 0.9205651491365777
91.0 0.9772727272727273 0.8571428571428571 0.9800000000000001 0.96 0.9436868686868686 0.8643939393939395 0.9335858585858586 0.9491477272727273
92.0 1.0 1.0 1.0 1.0 0.978409090909091 0.9259415584415585 0.9760101010101011 0.990909090909091
93.0 0.974025974025974 0.9696969696969697 0.9696969696969697 0.9636363636363636 0.8749719416386084 0.8885521885521884 0.841919191919192 0.8724747474747474
94.0 0.9772727272727273 0.9696969696969697 0.9818181818181818 1.0 0.9433441558441559 0.9540043290043292 0.9494805194805196 0.9676767676767677
95.0 0.9848484848484849 0.8981018981018981 1.0 0.8797979797979798 0.9886363636363636 0.9696969696969697 1.0 0.99
96.0 0.8464646464646464 1.0 1.0 1.0 0.9629629629629631 0.9279365079365081 0.9833333333333334 1.0
97.0 0.9791666666666666 1.0 1.0 0.8793650793650792 0.9407407407407408 0.9316666666666666 0.9291005291005292 0.9047138047138047
98.0 0.9319024725274725 0.927534965034965 0.9272727272727272 0.9220279720279722 0.9511363636363637 0.8806092056092056 0.9679924242424243 0.9579924242424243
99.0 0.9535984848484849 0.954861111111111 0.953125 0.9821428571428571 0.9612662337662338 0.9121347402597403 0.9611291486291486 0.9531926406926406


==> fig/evaluation/alpha_accuracy/alpha_accuracy_dynamic-reduced.txt <==
x y0 y1 y2 y3
1.0 0.3106093906093906 0.3106093906093906 0.3106093906093906 0.3106093906093906
5.0 0.4681818181818181 0.3844155844155844 0.41380471380471384 0.2734006734006734
10.0 0.5454545454545454 0.43737373737373736 0.29474506974506975 0.28475108225108225
15.0 0.5747474747474747 0.6411111111111111 0.2844556677890011 0.3024130190796857
20.0 0.7342786842786843 0.8264069264069265 0.3395770895770896 0.40624375624375625
25.0 0.7849747474747475 0.822943722943723 0.33125 0.27495791245791246
30.0 0.9161706349206349 0.9535147392290249 0.3596590909090909 0.3162578162578163
35.0 0.9067550505050507 0.9564625850340137 0.5693560606060606 0.37787999037999037
40.0 0.9514978848312181 0.9772727272727273 0.6436496836496837 0.3594343156843157
45.0 1.0 0.9563492063492064 0.8231040564373898 0.5492945326278659
50.0 0.9772727272727273 0.9848484848484849 0.7809163059163059 0.6646825396825397
55.0 0.9535714285714285 0.9476190476190476 0.8786435786435786 0.7254978354978356
60.0 0.961038961038961 0.9508348794063081 0.837391774891775 0.8109187109187109
65.0 0.987012987012987 1.0 0.9751515151515152 0.9427609427609427
70.0 0.9737373737373738 0.9618326118326119 0.949110149110149 0.937965367965368
75.0 1.0 0.9895833333333334 0.8851037851037851 0.9254292582417583
80.0 0.9772727272727273 1.0 0.9595959595959597 0.9636363636363636
85.0 0.9760239760239761 0.9636363636363636 0.9524346024346025 0.9438578088578089
90.0 0.9646153846153848 1.0 0.9749694749694751 0.9382173382173382
95.0 0.9772727272727273 1.0 0.9778846153846154 1.0
99.0 0.96875 0.9583333333333334 0.968073593073593 0.9550162337662338


==> fig/evaluation/alpha_accuracy/alpha_accuracy_dynamic.txt <==
x y0 y1 y2 y3
1.0 0.3106093906093906 0.3106093906093906 0.3106093906093906 0.3106093906093906
2.0 0.30475080475080474 0.3023851148851149 0.2442236775570109 0.22828615828615825
3.0 0.32356902356902356 0.29795918367346935 0.36860569985569985 0.3398268398268398
4.0 0.3987847222222222 0.28908730158730156 0.3704931972789115 0.3075396825396825
5.0 0.4681818181818181 0.3844155844155844 0.41380471380471384 0.2734006734006734
6.0 0.4525252525252525 0.5409090909090908 0.40634469696969694 0.3659343434343435
7.0 0.40606060606060607 0.38 0.28603896103896104 0.33338744588744584
8.0 0.40328282828282824 0.270307239057239 0.308459595959596 0.32736291486291486
9.0 0.40839826839826837 0.37148268398268397 0.30401978973407545 0.275036075036075
10.0 0.5454545454545454 0.43737373737373736 0.29474506974506975 0.28475108225108225
11.0 0.6090326340326341 0.5672261072261072 0.4044233544233544 0.35773601398601396
12.0 0.775974025974026 0.25162337662337664 0.24050024050024052 0.35029890744176456
13.0 0.5585353535353536 0.6345959595959596 0.32272727272727275 0.40685425685425686
14.0 0.4942834942834944 0.502941502941503 0.3181618381618382 0.3058587246087246
15.0 0.5747474747474747 0.6411111111111111 0.2844556677890011 0.3024130190796857
16.0 0.698051948051948 0.6966233766233766 0.30503246753246754 0.3007716049382716
17.0 0.7565656565656566 0.7276357323232323 0.34826582148010715 0.24985312306740878
18.0 0.6380366161616161 0.7141414141414142 0.41353535353535353 0.35535353535353537
19.0 0.575 0.7856060606060606 0.2672727272727273 0.24126984126984127
20.0 0.7342786842786843 0.8264069264069265 0.3395770895770896 0.40624375624375625
21.0 0.8257575757575757 0.9120370370370371 0.42746212121212124 0.39567099567099573
22.0 0.8636363636363636 0.8636363636363636 0.3118326118326118 0.2728715728715728
23.0 0.6349765974765975 0.8916697885447886 0.3049792799792799 0.30018130018130024
24.0 0.6625624375624375 0.8742812742812743 0.46445221445221446 0.38479603729603734
25.0 0.7849747474747475 0.822943722943723 0.33125 0.27495791245791246
26.0 0.8047619047619049 0.9285714285714286 0.4079394216894217 0.31889721389721387
27.0 0.8971861471861472 0.8498484848484849 0.38719696969696965 0.44535984848484844
28.0 0.8551515151515151 0.9772727272727273 0.4566378066378067 0.3470819304152638
29.0 0.8628787878787879 0.946969696969697 0.5168560606060606 0.3560606060606061
30.0 0.9161706349206349 0.9535147392290249 0.3596590909090909 0.3162578162578163
31.0 0.9476190476190476 0.9439153439153439 0.47500000000000003 0.28887987012987015
32.0 0.8892676767676768 0.8777777777777779 0.39987824675324674 0.4090628507295174
33.0 0.8999999999999998 0.9603174603174603 0.4814141414141414 0.3258080808080809
34.0 0.9533333333333334 0.9733333333333334 0.556060606060606 0.42053872053872055
35.0 0.9067550505050507 0.9564625850340137 0.5693560606060606 0.37787999037999037
36.0 0.9833333333333334 0.9777777777777779 0.4489658489658489 0.29697570947570945
37.0 0.9560606060606062 0.9483585858585859 0.5117288267288267 0.41081973581973585
38.0 0.901818181818182 0.9618326118326119 0.6258297258297257 0.2957591790925124
39.0 0.9694444444444444 0.9527777777777778 0.6043939393939393 0.5107182940516274
40.0 0.9514978848312181 0.9772727272727273 0.6436496836496837 0.3594343156843157
41.0 0.9393037518037518 0.9679924242424243 0.6474046015712682 0.4178391053391053
42.0 0.9904761904761905 1.0 0.7129870129870128 0.5412247474747475
43.0 0.902910052910053 0.916780045351474 0.8053230719897386 0.44188827045969903
44.0 0.9580965909090909 0.9910714285714286 0.8696969696969697 0.4714962121212121
45.0 1.0 0.9563492063492064 0.8231040564373898 0.5492945326278659
46.0 0.9777777777777779 0.9904761904761905 0.6976767676767677 0.3656565656565656
47.0 1.0 0.95 0.9102272727272727 0.7021103896103896
48.0 0.964957264957265 1.0 0.8592124542124543 0.522942057942058
49.0 0.9145299145299146 0.9138888888888889 0.7978389665889666 0.4471434815184815
50.0 0.9772727272727273 0.9848484848484849 0.7809163059163059 0.6646825396825397
51.0 0.9875 0.9290922619047619 0.8749170274170275 0.6860590027256693
52.0 0.8685425685425686 0.8944925444925446 0.8277236652236653 0.6589943389943389
53.0 0.9533333333333334 0.9418181818181818 0.9038461538461539 0.8089976689976689
54.0 0.9191919191919192 0.9915966386554622 0.9368191721132898 0.7983240434220826
55.0 0.9535714285714285 0.9476190476190476 0.8786435786435786 0.7254978354978356
56.0 0.9541666666666667 0.9476190476190477 0.8986331569664904 0.7893376068376068
57.0 0.8810101010101011 0.9454545454545455 0.9143434343434343 0.8650505050505052
58.0 0.9866666666666667 0.9645021645021645 0.8870795870795872 0.8542478354978356
59.0 0.9777777777777779 0.9666666666666666 0.938008658008658 0.917893217893218
60.0 0.961038961038961 0.9508348794063081 0.837391774891775 0.8109187109187109
61.0 0.9266666666666667 0.9904761904761905 0.9486291486291486 0.9016161616161616
62.0 0.9584415584415584 0.987012987012987 0.9696969696969696 0.9369696969696969
63.0 0.8863636363636364 0.897348484848485 0.9001515151515151 0.9082167832167831
64.0 0.9305555555555555 0.9295454545454547 0.9007122507122508 0.8785288785288786
65.0 0.987012987012987 1.0 0.9751515151515152 0.9427609427609427
66.0 0.9507455507455508 0.9522727272727273 0.9537229437229439 0.8815800865800867
67.0 0.974025974025974 0.9696969696969697 0.9436363636363637 0.9437229437229439
68.0 0.9417582417582419 0.9560439560439561 0.9544988344988345 0.9362489362489362
69.0 0.9629629629629629 0.9544252044252044 0.9312987012987014 0.8596248196248195
70.0 0.9737373737373738 0.9618326118326119 0.949110149110149 0.937965367965368
71.0 0.9545454545454546 0.9393939393939394 0.9512987012987013 0.9107792207792207
72.0 1.0 1.0 0.9621212121212123 0.9360119047619048
73.0 0.9714285714285715 1.0 0.95 0.9333333333333333
74.0 0.954978354978355 0.9590367965367966 0.9149831649831649 0.8906439393939394
75.0 1.0 0.9895833333333334 0.8851037851037851 0.9254292582417583
76.0 0.9541666666666666 0.9541666666666666 0.9592592592592593 0.9566666666666667
77.0 0.987012987012987 0.9818181818181818 0.952922077922078 0.9475324675324674
78.0 0.9388888888888888 0.9467532467532467 0.9659090909090909 0.9314393939393939
79.0 0.9436363636363636 0.9068181818181817 0.9663299663299664 0.9544570707070706
80.0 0.9772727272727273 1.0 0.9595959595959597 0.9636363636363636
81.0 1.0 0.9703703703703703 0.9866666666666667 0.9417508417508417
82.0 0.9242424242424242 0.9380333951762524 0.9227705627705628 0.907012987012987
83.0 1.0 0.9636363636363636 0.9842424242424244 0.9787037037037037
84.0 0.9666666666666668 0.9333333333333333 0.9425925925925926 0.9218181818181819
85.0 0.9760239760239761 0.9636363636363636 0.9524346024346025 0.9438578088578089
86.0 0.9848484848484849 0.9659090909090909 0.9833333333333333 0.9659090909090908
87.0 0.9482374768089054 0.9580952380952381 0.9624338624338624 0.9123376623376623
88.0 0.9848484848484849 0.9818181818181818 0.9694805194805195 0.9586820586820587
89.0 1.0 1.0 0.9933333333333334 0.9797178130511465
90.0 0.9646153846153848 1.0 0.9749694749694751 0.9382173382173382
91.0 0.9666666666666667 0.975 0.975 0.9593181818181818
92.0 1.0 1.0 1.0 0.978409090909091
93.0 0.9696969696969697 1.0 0.8724747474747474 0.8542568542568542
94.0 0.9886363636363636 1.0 0.9617604617604617 0.9597402597402598
95.0 0.9772727272727273 1.0 0.9778846153846154 1.0
96.0 0.9904761904761905 1.0 0.9866666666666667 0.9476190476190476
97.0 1.0 1.0 0.950925925925926 0.9435185185185185
98.0 0.9474525474525475 0.946208479020979 0.9508333333333333 0.9625
99.0 0.96875 0.9583333333333334 0.968073593073593 0.9550162337662338


==> fig/evaluation/alpha_accuracy/alpha_accuracy_relaxed-reduced.txt <==
x y0 y1 y2 y3
1.0 0.3108104395604396 0.3108104395604396 0.3108104395604396 0.3108104395604396
5.0 0.3825490196078431 0.37823129251700677 0.2892492039550863 0.3114714261773085
10.0 0.47557189542483663 0.43929933084344847 0.3248327108621226 0.3453631452581032
15.0 0.7352092352092353 0.5712018140589569 0.2819982486649153 0.28084693084693085
20.0 0.6975070028011203 0.5375525210084033 0.2665826330532213 0.3104166666666667
25.0 0.7060379707438531 0.6270982467060899 0.44258636788048555 0.3102532679738562
30.0 0.8066870323304147 0.7821815439462498 0.5703566585919526 0.45187618753795233
35.0 0.8444940476190477 0.7570611577964519 0.5933975256769374 0.5191421568627451
40.0 0.7372003915202445 0.82347447396467 0.7684222005300437 0.710292632204397
45.0 0.8197120780454115 0.8790166623499958 0.8573945498945499 0.8526633859967193
50.0 0.8070290820290822 0.8770308857808857 0.9070741758241759 0.8746794871794872
55.0 0.9058302808302808 0.9289021164021164 0.9117063492063492 0.8735119047619047
60.0 0.8566977004477004 0.9538461538461538 0.9199565866232532 0.9215506715506716
65.0 0.9482517482517483 0.9569805194805194 0.987012987012987 0.9473651348651349
70.0 0.9053342490842491 0.9441137566137567 0.9291529304029303 0.9363690476190477
75.0 0.924537037037037 0.9548721340388008 0.9522420634920635 0.9469356261022929
80.0 0.8948194662480377 0.9531822344322344 0.9790476190476192 0.9508195970695971
85.0 0.900206043956044 0.886062271062271 0.9540816326530612 0.8815323565323565
90.0 0.9122053872053874 0.9450757575757576 0.9529924242424241 0.9529924242424241
95.0 0.9583333333333334 0.9564509564509565 0.9564509564509565 0.9465201465201465
99.0 0.9628384687208216 0.9545967104790634 0.960473078120137 0.9580989090793012


==> fig/evaluation/alpha_accuracy/alpha_accuracy_relaxed.txt <==
x y0 y1 y2 y3
1.0 0.3108104395604396 0.3108104395604396 0.3108104395604396 0.3108104395604396
2.0 0.31502739499063026 0.2968923641717759 0.27373059946589356 0.21892092112680347
3.0 0.2971611721611721 0.29706959706959707 0.31529438698556345 0.2590976561564797
4.0 0.31311433664374844 0.2938502673796791 0.28659706306765126 0.3283600713012477
5.0 0.3825490196078431 0.37823129251700677 0.2892492039550863 0.3114714261773085
6.0 0.33441558441558444 0.25637325637325636 0.28351370851370855 0.27240259740259737
7.0 0.35584727772227775 0.2213810495060495 0.2569826007326007 0.28101932789432793
8.0 0.3711484593837535 0.31026349933912956 0.25381073175190827 0.23210304582853603
9.0 0.37052987861811393 0.32158029878618116 0.23544880772821952 0.23780026255516454
10.0 0.47557189542483663 0.43929933084344847 0.3248327108621226 0.3453631452581032
11.0 0.5578334553518377 0.33456731177319415 0.28082352469607375 0.3216082834649011
12.0 0.5509615384615385 0.35010778981367213 0.28297816018404254 0.2575151972210796
13.0 0.4648499648499648 0.37471896295425705 0.23129586916351624 0.23198060109824814
14.0 0.5283313325330131 0.30423759247288656 0.3266229568750577 0.25782125350140056
15.0 0.7352092352092353 0.5712018140589569 0.2819982486649153 0.28084693084693085
16.0 0.6760865185234933 0.39695808393287385 0.3085242644066174 0.2696997991115638
17.0 0.6231511544011544 0.4286052489177489 0.2841540404040404 0.30082070707070707
18.0 0.6424140565317036 0.4377489177489178 0.30782881334351925 0.2401677842854314
19.0 0.6986986053162525 0.47865621773184797 0.2752191785805231 0.36816696375519903
20.0 0.6975070028011203 0.5375525210084033 0.2665826330532213 0.3104166666666667
21.0 0.7015087853323149 0.595139065727301 0.35626573861867983 0.3213887827858416
22.0 0.6611068669892199 0.5897856738849385 0.4643434296795642 0.39266860590390007
23.0 0.7608288770053476 0.5644287901640843 0.3619043044159143 0.32885869290668057
24.0 0.7578449328449328 0.6590150590150591 0.41280219780219785 0.3564102564102564
25.0 0.7060379707438531 0.6270982467060899 0.44258636788048555 0.3102532679738562
26.0 0.744581807081807 0.6222688177835236 0.3371707087393362 0.25048741291388354
27.0 0.6300964830376596 0.6381127450980393 0.4317226890756302 0.35493308434484905
28.0 0.7664058980235452 0.7305704099821748 0.4913930024224142 0.3828865578865579
29.0 0.682404896690611 0.716988566988567 0.5412920412920413 0.44726261392928063
30.0 0.8066870323304147 0.7821815439462498 0.5703566585919526 0.45187618753795233
31.0 0.8033629406178426 0.8155445226523659 0.6354229512317747 0.5859037204625439
32.0 0.7665550226824736 0.7235957261692556 0.6242318139376963 0.47216651812240046
33.0 0.7193877551020408 0.8083166833166832 0.6820309320309321 0.5562604062604063
34.0 0.8082001740089975 0.7897509172018975 0.713758137287549 0.6526150320267967
35.0 0.8444940476190477 0.7570611577964519 0.5933975256769374 0.5191421568627451
36.0 0.7602857382269147 0.7353695324283559 0.7294285235461706 0.5729009552538964
37.0 0.8025974025974024 0.8614448051948052 0.7581673881673882 0.6686868686868687
38.0 0.7735042735042736 0.8599624322663539 0.8276992207139265 0.7417635061017415
39.0 0.7442242942242943 0.8325557775557776 0.7970679320679321 0.7355228105228104
40.0 0.7372003915202445 0.82347447396467 0.7684222005300437 0.710292632204397
41.0 0.7652909080298786 0.8603692150260778 0.8468719760631525 0.7765440115440115
42.0 0.7463531838531838 0.8192300754800754 0.7572261072261072 0.7745633995633996
43.0 0.8892816742081449 0.8996983408748115 0.8911840120663651 0.8757993966817498
44.0 0.8334478021978021 0.8874007936507936 0.8595238095238095 0.8192918192918194
45.0 0.8197120780454115 0.8790166623499958 0.8573945498945499 0.8526633859967193
46.0 0.953792735042735 0.9685897435897436 0.9762820512820513 0.9553418803418803
47.0 0.8668046239474811 0.8856604814938148 0.8887649387649388 0.8411859745193078
48.0 0.7961309523809524 0.9155287114845939 0.8722501273236567 0.8364435319582378
49.0 0.8482210497835498 0.9002141955266956 0.926954816017316 0.895704816017316
50.0 0.8070290820290822 0.8770308857808857 0.9070741758241759 0.8746794871794872
51.0 0.8690562399202104 0.9038099246432579 0.882037579341501 0.8614488452723746
52.0 0.9143078560095367 0.9118907073318837 0.8930916877240407 0.9011468651174533
53.0 0.8632783882783883 0.8995690583925877 0.8859955948191243 0.8413642893054657
54.0 0.9107657936605305 0.9542158968850699 0.9239452068399436 0.9076998659235501
55.0 0.9058302808302808 0.9289021164021164 0.9117063492063492 0.8735119047619047
56.0 0.915956510809452 0.9377137386941308 0.9330147630147628 0.925657784481314
57.0 0.916125541125541 0.9300144300144301 0.9193639693639692 0.9161764161764161
58.0 0.8717687074829932 0.8971997773468361 0.8959467547702842 0.90234593837535
59.0 0.9495798319327731 0.9453215901745313 0.9570602600014364 0.9408636788048554
60.0 0.8566977004477004 0.9538461538461538 0.9199565866232532 0.9215506715506716
61.0 0.9193061840120665 0.9225741578682756 0.9149321266968325 0.918552036199095
62.0 0.9019841269841271 0.9257936507936508 0.9484126984126984 0.9457671957671958
63.0 0.9083842083842083 0.8858974358974359 0.9104029304029304 0.8894001831501832
64.0 0.9117965367965368 0.9361811391223156 0.9247453526865291 0.9037136066547833
65.0 0.9482517482517483 0.9569805194805194 0.987012987012987 0.9473651348651349
66.0 0.9033613445378151 0.916499933306656 0.8906006847183318 0.8826641767818237
67.0 0.876998001998002 0.9609411421911421 0.9310088060088061 0.9254079254079255
68.0 0.8962301587301587 0.9018954248366011 0.8919747899159663 0.8729166666666666
69.0 0.9857142857142858 0.9787767379679145 0.9775162337662338 0.9597816399286988
70.0 0.9053342490842491 0.9441137566137567 0.9291529304029303 0.9363690476190477
71.0 0.9382352941176471 0.931092736239795 0.9469453646843353 0.9296921760157054
72.0 0.9012820512820513 0.9364899806076278 0.9209139172374466 0.9143585172996936
73.0 0.9777777777777779 0.9787442042344003 0.9318343747755511 0.9415339925143846
74.0 0.8888888888888888 0.9201022289257583 0.9340277777777778 0.9444444444444444
75.0 0.924537037037037 0.9548721340388008 0.9522420634920635 0.9469356261022929
76.0 0.9821428571428572 0.9496540496540496 0.9463553113553113 0.9479426129426128
77.0 0.934623015873016 0.9214114010989012 0.9161767399267399 0.9148809523809524
78.0 0.9430926216640503 0.9405219780219781 0.9467719780219781 0.9405219780219781
79.0 0.9617003367003366 0.9056159889493222 0.9443278943278944 0.925990675990676
80.0 0.8948194662480377 0.9531822344322344 0.9790476190476192 0.9508195970695971
81.0 0.9542124542124543 0.9676573426573427 0.97066776360894 0.9490010969422734
82.0 1.0 0.9637021475256771 0.9865196078431373 0.9682247899159664
83.0 1.0 0.9938271604938271 0.9888888888888889 0.9944444444444445
84.0 0.8928286219952886 0.9574592074592074 0.9611499611499611 0.9574592074592074
85.0 0.900206043956044 0.886062271062271 0.9540816326530612 0.8815323565323565
86.0 0.9343295593295594 0.9041895604395604 0.9085393772893773 0.9494810744810745
87.0 0.9316239316239318 0.9776234567901234 0.9659722222222221 0.954861111111111
88.0 0.9365800865800866 0.9748677248677249 0.9706349206349205 0.977891156462585
89.0 0.9443181818181818 0.9696810542398778 0.9531926406926406 0.9728535353535354
90.0 0.9122053872053874 0.9450757575757576 0.9529924242424241 0.9529924242424241
91.0 0.9703296703296704 0.9703703703703704 0.9916666666666666 0.9761904761904762
92.0 0.9457671957671957 0.9594703907203905 0.958953373015873 0.9635141093474426
93.0 0.8535095856524428 0.928628663003663 0.8855614361129067 0.9011864361129067
94.0 0.9321145124716554 0.9461017740429506 0.9542224297126258 0.9552144932046893
95.0 0.9583333333333334 0.9564509564509565 0.9564509564509565 0.9465201465201465
96.0 0.9756787330316743 0.9495192307692308 0.9681713711125475 0.9669808949220713
97.0 0.9565359477124182 0.9738970588235294 0.9565953654188948 0.9636099557668185
98.0 0.9444444444444444 0.9670138888888888 0.9604166666666668 0.9630208333333333
99.0 0.9628384687208216 0.9545967104790634 0.960473078120137 0.9580989090793012


==> fig/evaluation/fedprox/accuracy.txt <==
x tangle fedavg fedprox
1.0 0.1281291356291356 0.05482456140350877 0.05482456140350877
6.0 0.4161611678929166 0.49122807017543857 0.4418859649122807
11.0 0.5275119138828817 0.5723684210526315 0.5712719298245614
16.0 0.5291734334051821 0.5833333333333334 0.5888157894736842
21.0 0.5182577531007072 0.6151315789473685 0.5800438596491229
26.0 0.4404493647617586 0.6304824561403509 0.6107456140350878
31.0 0.4771614654254723 0.6491228070175439 0.643640350877193
36.0 0.6105812624743016 0.6491228070175439 0.6633771929824561
41.0 0.6651249571623086 0.6260964912280702 0.6765350877192983
46.0 0.5274560067641562 0.6677631578947368 0.6831140350877193
51.0 0.6250858136044893 0.6611842105263158 0.7072368421052632
56.0 0.7099424301376764 0.6195175438596491 0.6907894736842105
61.0 0.6581717499034988 0.6546052631578947 0.7072368421052632
66.0 0.687798723690065 0.6677631578947368 0.7335526315789473
71.0 0.6250464104878367 0.6710526315789473 0.7346491228070176
76.0 0.59826580709433 0.6655701754385965 0.7247807017543859
81.0 0.7056843284644643 0.6633771929824561 0.7203947368421053
86.0 0.6976195963674742 0.6524122807017544 0.7192982456140351
91.0 0.6954911008179259 0.6162280701754386 0.7258771929824561
96.0 0.7095965303605373 0.6677631578947368 0.7346491228070176


==> fig/evaluation/fedprox/loss.txt <==
x tangle fedavg fedprox
1.0 3.180697 3.505844617865504 3.505844617865504
6.0 2.0915253 1.9019731523463317 1.7121007637214898
11.0 1.3958209 1.8131309970441953 1.3910895562437995
16.0 1.5350481 1.4637807253305324 1.2204104727495553
21.0 1.3727307 1.6868912362490507 1.1341828459068921
26.0 1.6876369 1.6814511990605048 1.0575782198955461
31.0 1.4353875 1.7291347373237795 1.0147661868840807
36.0 1.1392522 1.6984752905267022 0.9351218477843048
41.0 1.0155596 1.76093215565935 0.9065678766552735
46.0 1.3197386 1.5976857091122074 0.8605248011828799
51.0 1.1511744 1.6292750526457151 0.8297287964370039
56.0 0.96274257 1.6795037244228352 0.8137027157402452
61.0 1.1474974 1.4591689080667472 0.7653480420737849
66.0 1.046206 1.3667886630420347 0.7467016477929976
71.0 1.1728641 1.5083619332518319 0.7353588215364704
76.0 1.2622604 1.618810903821846 0.7368095642871466
81.0 0.98381114 1.6662037492305417 0.7315571907221791
86.0 1.0991626 1.6512787135726705 0.7280018440238157
91.0 1.0655435 2.0718362424881067 0.760476834374559
96.0 0.9093135 1.4030404654094308 0.6890914314211117


==> fig/evaluation/scalability/duration.txt <==
x clients5 clients10 clients20 clients40
1.0 2.26e-05 3.344444444444445e-05 3.045000000000001e-05 2.8230769230769237e-05
6.0 0.4356473333333333 0.8604229999999999 1.4376092 1.9562507333333334
11.0 0.49645333333333336 1.17490475 2.2774335714285714 2.6882790714285716
16.0 0.5759265 1.4794740000000002 2.4703408000000002 2.900805576923077
21.0 0.803413 1.3093667999999998 1.948337111111111 2.1480972727272727
26.0 0.891812 1.1553653333333334 1.5732764 2.217513352941176
31.0 1.1596105 1.42842275 2.2976457333333333 2.1440329459459457
36.0 0.9888287499999999 0.9997407500000001 1.3299423333333331 1.5168165714285717
41.0 0.8181805 1.1146201249999999 1.137043875 1.7640779999999996
46.0 0.5652432000000001 0.8627708571428571 1.2465240555555555 1.340109424242424
51.0 0.7579603333333335 0.96935875 1.2770528235294119 1.2169849714285716
56.0 0.814916 0.5990261111111111 1.0471154736842105 1.1484058
61.0 0.63468575 0.655485125 1.028490875 1.8584381764705882
66.0 0.5719597999999999 0.879232375 1.1450443125 1.3688147142857137
71.0 0.6851224 0.7275244444444445 0.9771713333333333 1.18154653125
76.0 0.564188 0.8268270000000001 0.9940479285714287 1.1938983636363636
81.0 0.69700925 0.879881 1.2303436666666672 1.6252441034482759
86.0 0.5751155 0.7120246 1.0327732142857144 1.3590412058823524
91.0 0.5570664999999999 0.8283673333333333 0.8875780625 1.1836997812499999
96.0 0.4724506 0.7765672499999999 0.9861016666666665 1.1496092424242423


==> fig/poisoning/accuracyts-20/average_label_flip_misclassification_per_round.txt <==
x y0
101 0.7633587786259542
106 2.6923076923076925
111 0.5747126436781609
116 2.4
121 1.8018018018018018
126 4.572271386430678
131 2.734375
136 6.944444444444444
141 1.2195121951219512
146 6.720430107526881
151 2.3188405797101446
156 4.301075268817204
161 7.400497512437811
166 5.882352941176469
171 4.266666666666666
176 3.71900826446281
181 1.5384615384615385
186 3.439153439153439
191 5.905511811023622
196 1.990049751243781


==> fig/poisoning/accuracyts-20/average_num_approved_poisoned_transactions_in_consensus_per_round.txt <==
x y0
101 0.017241379310344827
106 0.3390804597701149
111 1.2816091954022988
116 5.994252873563219
121 11.672413793103448
126 18.120689655172413
131 24.798850574712645
136 31.82758620689655
141 37.701149425287355
146 43.63793103448276
151 53.166666666666664
156 59.94252873563219
161 73.48850574712644
166 83.85057471264368
171 88.22988505747126
176 97.22413793103448
181 101.82758620689656
186 103.87931034482759
191 115.47701149425288
196 119.55172413793103


==> fig/poisoning/accuracyts-30/average_label_flip_misclassification_per_round.txt <==
x y0
101 0.9541984732824428
106 1.5384615384615385
111 3.5919540229885056
116 3.8666666666666667
121 3.6036036036036037
126 0.8849557522123894
131 6.640625
136 4.734848484848484
141 6.639566395663956
146 3.7903225806451615
151 20.289855072463766
156 5.241935483870968
161 8.08457711442786
166 4.901960784313725
171 5.466666666666666
176 25.482093663911844
181 3.076923076923077
186 2.2486772486772484
191 1.1811023622047243
196 1.492537313432836


==> fig/poisoning/accuracyts-30/average_num_approved_poisoned_transactions_in_consensus_per_round.txt <==
x y0
101 0.08620689655172414
106 0.39080459770114945
111 1.2988505747126438
116 7.482758620689655
121 12.798850574712644
126 20.614942528735632
131 27.436781609195403
136 31.597701149425287
141 65.67241379310344
146 71.28735632183908
151 82.95977011494253
156 86.63793103448276
161 109.22988505747126
166 122.01724137931035
171 135.4712643678161
176 159.99425287356323
181 179.48275862068965
186 185.72413793103448
191 189.44827586206895
196 190.13793103448276


==> fig/poisoning/clusters.txt <==
i	x	y
0	4	72
1	1	59
2	21	36
3	8	47
4	2	51
5	48	4
6	6	45
7	6	36
8	10	31
9	0	38
10	30	1
11	0	29
12	0	24
13	22	0
14	14	5
15	12	5
16	1	16


==> fig/poisoning/defaultts-20/average_label_flip_misclassification_per_round.txt <==
x y0
101 1.5267175572519085
106 2.3076923076923075
111 1.293103448275862
116 2.8
121 3.003003003003003
126 5.6047197640118
131 11.5234375
136 4.292929292929292
141 2.032520325203252
146 4.395161290322581
151 1.4492753623188406
156 4.704301075268818
161 0.746268656716418
166 0.8403361344537815
171 0.8
176 0.8264462809917356
181 2.6923076923076925
186 2.3809523809523805
191 3.543307086614173
196 4.35323383084577


==> fig/poisoning/defaultts-20/average_num_approved_poisoned_transactions_in_consensus_per_round.txt <==
x y0
101 0.017241379310344827
106 0.3850574712643678
111 2.3793103448275863
116 4.609195402298851
121 12.96551724137931
126 19.419540229885058
131 27.022988505747126
136 35.08620689655172
141 45.4080459770115
146 51.39655172413793
151 62.35057471264368
156 73.23563218390805
161 84.93103448275862
166 92.40229885057471
171 99.89655172413794
176 107.72988505747126
181 115.91379310344827
186 118.36781609195403
191 123.25287356321839
196 123.54597701149426


==> fig/poisoning/defaultts-all/average_label_flip_misclassification_per_round.txt <==
x y0
101 0.0
106 2.6923076923076925
111 3.735632183908046
116 1.2
121 54.429429429429426
126 5.604719764011799
131 1.0416666666666665
136 0.0
141 21.54471544715447
146 20.658602150537632
151 5.0724637681159415
156 1.2096774193548387
161 31.293532338308456
166 9.453781512605042
171 0.0
176 0.8264462809917356
181 26.474358974358974
186 0.3968253968253968
191 84.25196850393701
196 1.492537313432836


==> fig/poisoning/defaultts-all/average_num_approved_poisoned_transactions_in_consensus_per_round.txt <==
x y0
101 0.0
106 0.005747126436781609
111 6.488505747126437
116 11.028735632183908
121 19.729885057471265
126 30.82758620689655
131 41.97701149425287
136 49.90229885057471
141 58.41954022988506
146 66.816091954023
151 75.22413793103448
156 83.14942528735632
161 96.94827586206897
166 106.93103448275862
171 114.02298850574712
176 120.63218390804597
181 129.61494252873564
186 140.22413793103448
191 149.31034482758622
196 158.132183908046


==> fig/poisoning/nopoisoning/average_label_flip_misclassification_per_round.txt <==
x y0
101 1.1450381679389312
106 2.3076923076923075
111 3.0172413793103443
116 1.6
121 1.6516516516516515
126 0.4424778761061947
131 0.390625
136 3.7878787878787876
141 0.8130081300813008
146 0.5376344086021505
151 1.6666666666666663
156 0.8064516129032258
161 0.746268656716418
166 0.49019607843137253
171 0.4
176 0.4132231404958678
181 0.7692307692307693
186 2.1164021164021163
191 1.3779527559055118
196 11.069651741293532


==> fig/poisoning/nopoisoning/average_num_approved_poisoned_transactions_in_consensus_per_round.txt <==
x y0
101 0
106 0
111 0
116 0
121 0
126 0
131 0
136 0
141 0
146 0
151 0
156 0
161 0
166 0
171 0
176 0
181 0
186 0
191 0
196 0

